Degree-bounded Online Bipartite Matching: OCS vs. Ranking

We revisit the online bipartite matching problem on $d$-regular graphs, for which Cohen and Wajc (SODA 2018) proposed an algorithm with a competitive ratio of $1-2\sqrt{H_d/d} = 1-O(\sqrt{(\log d)/d})$ and showed that it is asymptotically near-optimal for $d=\omega(1)$. However, their ratio is meaningful only for sufficiently large $d$, e.g., the ratio is less than $1-1/e$ when $d\leq 168$. In this work, we study the problem on $(d,d)$-bounded graphs (a slightly more general class of graphs than $d$-regular) and consider two classic algorithms for online matching problems: \Ranking and Online Correlated Selection (OCS). We show that for every fixed $d\geq 2$, the competitive ratio of OCS is at least $0.835$ and always higher than that of \Ranking. When $d\to \infty$, we show that OCS is at least $0.897$-competitive while \Ranking is at most $0.816$-competitive. We also show some extensions of our results to $(k,d)$-bounded graphs.

==> General_UB.csv <==
d,UB,SODA,RANKING,OCS,DETERMINISTIC,CONSTANT
2,0.875,-0.732051,0.826389,0.875,0.75,0.632121
3,0.901235,-0.563472,0.825004,0.835264,0.703704,0.632121
4,0.90625,-0.443376,0.822716,0.845002,0.683594,0.632121
5,0.917056,-0.351542,0.822262,0.852231,0.67232,0.632121
6,0.921875,-0.278019,0.821833,0.85798,0.665102,0.632121
7,0.92806,-0.217223,0.821428,0.862758,0.660083,0.632121
8,0.931641,-0.165731,0.839649,0.866756,0.656391,0.632121
9,0.935757,-0.121302,0.836970,0.869526,0.653561,0.632121
10,0.938477,-0.0823989,0.834837,0.872016,0.651322,0.632121
11,0.941465,-0.0479204,0.833098,0.87422,0.649506,0.632121
12,0.943604,-0.0170563,0.831654,0.876044,0.648004,0.632121
13,0.945898,0.010807,0.830436,0.877485,0.646742,0.632121
14,0.947632,0.0361443,0.829394,0.878841,0.645665,0.632121
15,0.949465,0.0593295,0.828493,0.880079,0.644736,0.632121
16,0.950905,0.0806621,0.827706,0.881088,0.643926,0.632121
17,0.952413,0.100385,0.827013,0.881975,0.643214,0.632121
18,0.953632,0.118699,0.826397,0.882829,0.642583,0.632121
19,0.954901,0.135771,0.825847,0.883592,0.64202,0.632121
20,0.955951,0.151738,0.825353,0.884243,0.641514,0.632121
21,0.957037,0.166721,0.824906,0.884847,0.641058,0.632121
22,0.957953,0.180819,0.824500,0.885419,0.640643,0.632121
23,0.958897,0.19412,0.824130,0.885937,0.640266,0.632121
24,0.959705,0.206699,0.823791,0.886394,0.639921,0.632121
25,0.960535,0.218621,0.823479,0.886828,0.639603,0.632121
26,0.961255,0.229943,0.823192,0.887235,0.639311,0.632121
27,0.961992,0.240716,0.822925,0.887613,0.63904,0.632121
28,0.962639,0.250984,0.822678,0.887952,0.638789,0.632121
29,0.963299,0.260788,0.822449,0.888273,0.638556,0.632121
30,0.963884,0.270161,0.822234,0.888581,0.638338,0.632121
31,0.964481,0.279136,0.822034,0.88887,0.638135,0.632121
32,0.965013,0.287742,0.821846,0.889128,0.637945,0.632121
33,0.965555,0.296003,0.821669,0.889378,0.637766,0.632121
34,0.966042,0.303943,0.821503,0.88962,0.637598,0.632121
35,0.966537,0.311583,0.821347,0.889847,0.637439,0.632121
36,0.966985,0.318942,0.821199,0.890051,0.63729,0.632121
37,0.96744,0.326037,0.821060,0.890252,0.637149,0.632121
38,0.967854,0.332885,0.820927,0.890448,0.637015,0.632121
39,0.968274,0.3395,0.820802,0.890628,0.636888,0.632121
40,0.968657,0.345894,0.820683,0.890795,0.636768,0.632121
41,0.969047,0.352082,0.820569,0.890961,0.636653,0.632121
42,0.969404,0.358073,0.820462,0.89112,0.636544,0.632121
43,0.969766,0.363878,0.820359,0.891267,0.63644,0.632121
44,0.970099,0.369508,0.820261,0.891407,0.636341,0.632121
45,0.970437,0.37497,0.820167,0.891544,0.636246,0.632121
46,0.970749,0.380274,0.820077,0.891676,0.636156,0.632121
47,0.971065,0.385428,0.819991,0.891799,0.636069,0.632121
48,0.971358,0.390438,0.819909,0.891918,0.635986,0.632121
49,0.971655,0.39531,0.819830,0.892033,0.635907,0.632121
50,0.971931,0.400053,0.819754,0.892145,0.63583,0.632121
51,0.97221,0.404671,0.819682,0.892249,0.635757,0.632121
52,0.972471,0.40917,0.819612,0.892351,0.635686,0.632121
53,0.972734,0.413555,0.819544,0.892449,0.635619,0.632121
54,0.972981,0.417831,0.819480,0.892546,0.635553,0.632121
55,0.97323,0.422003,0.819417,0.892635,0.63549,0.632121
56,0.973463,0.426074,0.819357,0.892723,0.63543,0.632121
57,0.973699,0.43005,0.819299,0.892809,0.635371,0.632121
58,0.973921,0.433933,0.819243,0.892892,0.635315,0.632121
59,0.974145,0.437728,0.819189,0.89297,0.63526,0.632121
60,0.974355,0.441438,0.819137,0.893046,0.635208,0.632121
61,0.974568,0.445066,0.819086,0.893122,0.635157,0.632121
62,0.974769,0.448615,0.819037,0.893194,0.635107,0.632121
63,0.974972,0.452088,0.818990,0.893262,0.63506,0.632121
64,0.975163,0.455488,0.818944,0.89333,0.635013,0.632121
65,0.975357,0.458818,0.818899,0.893397,0.634969,0.632121
66,0.97554,0.462079,0.818856,0.89346,0.634925,0.632121
67,0.975724,0.465274,0.818814,0.893521,0.634883,0.632121
68,0.975899,0.468406,0.818774,0.893581,0.634842,0.632121
69,0.976076,0.471477,0.818734,0.89364,0.634803,0.632121
70,0.976244,0.474489,0.818696,0.893696,0.634764,0.632121
71,0.976413,0.477443,0.818659,0.89375,0.634727,0.632121
72,0.976574,0.480341,0.818622,0.893804,0.63469,0.632121
73,0.976736,0.483186,0.818587,0.893856,0.634655,0.632121
74,0.97689,0.485979,0.818553,0.893906,0.63462,0.632121
75,0.977046,0.488722,0.818520,0.893955,0.634587,0.632121
76,0.977194,0.491415,0.818487,0.894003,0.634554,0.632121
77,0.977344,0.494061,0.818456,0.894051,0.634522,0.632121
78,0.977487,0.496661,0.818425,0.894096,0.634491,0.632121
79,0.97763,0.499217,0.818395,0.89414,0.634461,0.632121
80,0.977768,0.501729,0.818366,0.894183,0.634432,0.632121
81,0.977907,0.504199,0.818337,0.894226,0.634403,0.632121
82,0.978039,0.506628,0.818309,0.894267,0.634375,0.632121
83,0.978173,0.509018,0.818282,0.894307,0.634348,0.632121
84,0.978301,0.511369,0.818255,0.894347,0.634321,0.632121
85,0.978429,0.513682,0.818230,0.894385,0.634295,0.632121
86,0.978553,0.515959,0.818204,0.894422,0.63427,0.632121
87,0.978677,0.5182,0.818180,0.894459,0.634245,0.632121
88,0.978797,0.520406,0.818155,0.894495,0.634221,0.632121
89,0.978917,0.522579,0.818132,0.89453,0.634197,0.632121
90,0.979032,0.524719,0.818109,0.894564,0.634174,0.632121
91,0.979148,0.526827,0.818086,0.894597,0.634151,0.632121
92,0.97926,0.528904,0.818064,0.89463,0.634129,0.632121
93,0.979373,0.53095,0.818043,0.894662,0.634107,0.632121
94,0.979481,0.532967,0.818021,0.894693,0.634086,0.632121
95,0.97959,0.534955,0.818001,0.894724,0.634065,0.632121
96,0.979695,0.536914,0.817980,0.894754,0.634045,0.632121
97,0.9798,0.538846,0.817961,0.894784,0.634025,0.632121
98,0.979902,0.540751,0.817941,0.894812,0.634006,0.632121
99,0.980004,0.54263,0.817922,0.894841,0.633986,0.632121
100,0.980103,0.544484,0.817904,0.894869,0.633968,0.632121
101,0.980202,0.546312,0.817885,0.894896,0.633949,0.632121
102,0.980298,0.548116,0.817867,0.894923,0.633931,0.632121
103,0.980394,0.549896,0.817850,0.894949,0.633914,0.632121
104,0.980487,0.551652,0.817832,0.894975,0.633896,0.632121
105,0.980581,0.553386,0.817816,0.895,0.633879,0.632121
106,0.980671,0.555097,0.817799,0.895024,0.633863,0.632121
107,0.980762,0.556787,0.817783,0.895049,0.633846,0.632121
108,0.98085,0.558455,0.817767,0.895073,0.63383,0.632121
109,0.980939,0.560102,0.817751,0.895096,0.633815,0.632121
110,0.981024,0.561729,0.817736,0.895119,0.633799,0.632121
111,0.98111,0.563336,0.817721,0.895141,0.633784,0.632121
112,0.981194,0.564923,0.817706,0.895164,0.633769,0.632121
113,0.981278,0.566491,0.817691,0.895185,0.633754,0.632121
114,0.981359,0.56804,0.817677,0.895206,0.63374,0.632121
115,0.98144,0.569571,0.817663,0.895227,0.633726,0.632121
116,0.981519,0.571084,0.817649,0.895248,0.633712,0.632121
117,0.981599,0.572579,0.817635,0.895268,0.633698,0.632121
118,0.981676,0.574056,0.817622,0.895288,0.633685,0.632121
119,0.981754,0.575517,0.817609,0.895308,0.633672,0.632121
120,0.981829,0.576961,0.817596,0.895327,0.633659,0.632121
121,0.981904,0.578388,0.817583,0.895346,0.633646,0.632121
122,0.981978,0.5798,0.817571,0.895365,0.633633,0.632121
123,0.982051,0.581196,0.817558,0.895383,0.633621,0.632121
124,0.982123,0.582576,0.817546,0.895401,0.633609,0.632121
125,0.982195,0.583941,0.817534,0.895419,0.633597,0.632121
126,0.982265,0.585292,0.817523,0.895437,0.633585,0.632121
127,0.982335,0.586628,0.817511,0.895454,0.633574,0.632121
128,0.982403,0.587949,0.817500,0.895471,0.633562,0.632121
129,0.982472,0.589257,0.817488,0.895487,0.633551,0.632121
130,0.982539,0.59055,0.817477,0.895504,0.63354,0.632121
131,0.982606,0.591831,0.817467,0.89552,0.633529,0.632121
132,0.982671,0.593097,0.817456,0.895536,0.633518,0.632121
133,0.982737,0.594351,0.817445,0.895552,0.633508,0.632121
134,0.9828,0.595592,0.817435,0.895567,0.633498,0.632121
135,0.982864,0.59682,0.817425,0.895583,0.633487,0.632121
136,0.982927,0.598036,0.817415,0.895597,0.633477,0.632121
137,0.98299,0.59924,0.817405,0.895612,0.633467,0.632121
138,0.983051,0.600432,0.817395,0.895627,0.633457,0.632121
139,0.983112,0.601612,0.817386,0.895641,0.633448,0.632121
140,0.983172,0.60278,0.817376,0.895655,0.633438,0.632121
141,0.983232,0.603937,0.817367,0.895669,0.633429,0.632121
142,0.98329,0.605083,0.817358,0.895683,0.63342,0.632121
143,0.983349,0.606218,0.817348,0.895697,0.633411,0.632121
144,0.983406,0.607342,0.817339,0.89571,0.633402,0.632121
145,0.983464,0.608455,0.817331,0.895723,0.633393,0.632121
146,0.98352,0.609558,0.817322,0.895736,0.633384,0.632121
147,0.983576,0.61065,0.817313,0.895749,0.633375,0.632121
148,0.983631,0.611733,0.817305,0.895762,0.633367,0.632121
149,0.983686,0.612805,0.817297,0.895774,0.633359,0.632121
150,0.98374,0.613868,0.817288,0.895787,0.63335,0.632121
151,0.983794,0.614921,0.817280,0.895799,0.633342,0.632121
152,0.983847,0.615964,0.817272,0.895811,0.633334,0.632121
153,0.9839,0.616998,0.817264,0.895823,0.633326,0.632121
154,0.983952,0.618023,0.817256,0.895835,0.633318,0.632121
155,0.984004,0.619038,0.817249,0.895846,0.63331,0.632121
156,0.984055,0.620045,0.817241,0.895858,0.633303,0.632121
157,0.984106,0.621043,0.817233,0.895869,0.633295,0.632121
158,0.984156,0.622032,0.817226,0.89588,0.633288,0.632121
159,0.984206,0.623012,0.817219,0.895891,0.63328,0.632121
160,0.984255,0.623984,0.817211,0.895902,0.633273,0.632121
161,0.984304,0.624948,0.817204,0.895913,0.633266,0.632121
162,0.984352,0.625904,0.817197,0.895923,0.633259,0.632121
163,0.9844,0.626851,0.817190,0.895934,0.633252,0.632121
164,0.984448,0.627791,0.817183,0.895944,0.633245,0.632121
165,0.984495,0.628722,0.817176,0.895954,0.633238,0.632121
166,0.984541,0.629646,0.817170,0.895964,0.633231,0.632121
167,0.984588,0.630563,0.817163,0.895974,0.633225,0.632121
168,0.984633,0.631472,0.817157,0.895984,0.633218,0.632121
169,0.984679,0.632373,0.817150,0.895994,0.633212,0.632121
170,0.984724,0.633267,0.817144,0.896004,0.633205,0.632121
171,0.984769,0.634154,0.817137,0.896013,0.633199,0.632121
172,0.984813,0.635034,0.817131,0.896022,0.633193,0.632121
173,0.984857,0.635907,0.817125,0.896032,0.633186,0.632121
174,0.9849,0.636772,0.817119,0.896041,0.63318,0.632121
175,0.984943,0.637631,0.817113,0.89605,0.633174,0.632121
176,0.984986,0.638484,0.817107,0.896059,0.633168,0.632121
177,0.985028,0.639329,0.817101,0.896068,0.633162,0.632121
178,0.98507,0.640168,0.817095,0.896077,0.633156,0.632121
179,0.985112,0.641001,0.817089,0.896085,0.633151,0.632121
180,0.985153,0.641827,0.817083,0.896094,0.633145,0.632121
181,0.985194,0.642647,0.817078,0.896102,0.633139,0.632121
182,0.985235,0.643461,0.817072,0.896111,0.633134,0.632121
183,0.985275,0.644268,0.817067,0.896119,0.633128,0.632121
184,0.985315,0.64507,0.817061,0.896127,0.633123,0.632121
185,0.985355,0.645865,0.817056,0.896135,0.633117,0.632121
186,0.985394,0.646655,0.817050,0.896144,0.633112,0.632121
187,0.985433,0.647439,0.817045,0.896151,0.633106,0.632121
188,0.985471,0.648217,0.817040,0.896159,0.633101,0.632121
189,0.98551,0.648989,0.817035,0.896167,0.633096,0.632121
190,0.985548,0.649756,0.817029,0.896175,0.633091,0.632121
191,0.985586,0.650517,0.817024,0.896182,0.633086,0.632121
192,0.985623,0.651273,0.817019,0.89619,0.633081,0.632121
193,0.985661,0.652023,0.817014,0.896197,0.633076,0.632121
194,0.985697,0.652768,0.817009,0.896205,0.633071,0.632121
195,0.985734,0.653508,0.817005,0.896212,0.633066,0.632121
196,0.98577,0.654242,0.817000,0.896219,0.633061,0.632121
197,0.985806,0.654971,0.816995,0.896227,0.633056,0.632121
198,0.985842,0.655696,0.816990,0.896234,0.633052,0.632121
199,0.985878,0.656415,0.816986,0.896241,0.633047,0.632121
200,0.985913,0.657129,0.816981,0.896248,0.633042,0.632121
